Comparing IMF-sensitive indices of intermediate-mass quiescent galaxies in various environments

Using samples drawn from the Sloan Digital Sky Survey, we study for the first time the relation between large-scale environments (Clusters, Groups and Voids) and the stellar Initial Mass Function (IMF). We perform an observational approach based on the comparison of IMF-sensitive indices of quiescent galaxies with similar mass in varying environments. These galaxies are selected within a narrow redshift interval ($ 0.020 < z < 0.055 $) and spanning a range in velocity dispersion from 100 to 200 kms$^{-1}$. The results of this paper are based upon analysis of composite spectra created by stacking the spectra of galaxies, binned by their velocity dispersion and redshift. The trends of spectral indices as measured from the stacked spectra, with respect to velocity dispersion, are compared in different environments. We find a lack of dependence of the IMF on the environment for intermediate-mass galaxy regime. We verify this finding by providing a more quantitative measurement of the IMF variations among galactic environments using MILES stellar population models with a precision of $\Delta\Gamma_{b}\sim0.2$.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
